A Theoretical Explanation of Activation Sparsity through Flat Minima and Adversarial Robustness

A recent empirical observation (Li et al., 2022b) of activation sparsity in MLP blocks offers an opportunity to drastically reduce computation costs for free. Although having attributed it to training dynamics, existing theoretical explanations of activation sparsity are restricted to shallow networks, small training steps and special training, despite its emergence in deep models standardly trained for a large number of steps. To fill these gaps, we propose the notion of gradient sparsity as one source of activation sparsity and a theoretical explanation based on it that sees sparsity a necessary step to adversarial robustness w.r.t. hidden features and parameters, which is approximately the flatness of minima for well-learned models. The theory applies to standardly trained LayerNorm-ed MLPs, and further to Transformers or other architectures trained with weight noises. Eliminating other sources of flatness except for sparsity, we discover the phenomenon that the ratio between the largest and smallest non-zero singular values of weight matrices is small. When discussing the emergence of this spectral concentration, we use random matrix theory (RMT) as a powerful tool to analyze stochastic gradient noises. Validational experiments are conducted to verify our gradient-sparsity-based explanation. We propose two plug-and-play modules for both training and finetuning for sparsity. Experiments on ImageNet-1k and C4 demonstrate their 50% sparsity improvements, indicating further potential cost reduction in both training and inference.

==> naes.txt <==

Pierre Alquier, ESSEC Asia-Pacific Statistical Learning theory, PAC-Bayes learning, Approximate Bayesian inference, Variational inference, High-dimensional statistics

Benjamin Guedj, Inria and University College London, France and UK Learning theory, PAC-Bayes, computational statistics, high-dimensional statistics, theory of deep learning, probabilistic models, Bayesian inference

Prateek Jain, Microsoft Research, India Non-convex Optimization, Stochastic Optimization, Large-scale Optimization, Resource-constrained Machine Learning

Mehryar Mohri, New York University, USA Learning theory (all aspects, including auctioning, ensemble methods, structured prediction, time series, on-line learning, games, adaptation, learning kernels, spectral learning, ranking, low-rank approximation)

Gergely Neu, reinforcement learning, learning theory, online learning, bandit theory


Daniel Roy, University of Toronto generalization, learning theory, deep learning, pac-bayes, nonparametric bayes, online learning, nonvacuous bounds


Nicolas Vayatis, ENS Cachan, France Statistical learning theory

Francesco Orabona, Boston University Online convex optimization, betting algorithms, parameter-free online optimization, stochastic optimization

*Michael Mahoney*, University of California at Berkeley, USA randomized linear algebra; stochastic optimization; neural networks; matrix algorithms; graph algorithms; scientific machine learning

*Pradeep Ravikumar*, Carnegie Mellon University, USA Statistical Learning Theory, Graphical Models, Robustness, Explainability

*Ohad Shamir*, Weizmann Institute of Science, Israel Learning theory, optimization, theory of deep learning.
- Implicit Regularization Towards Rank Minimization in ReLU Networks: 权重矩阵上的低秩性（~稀疏性）
- 其他感觉很接近的工作：SGD/随机性的隐式偏置蕴含的现象：
    - On the Optimal Memorization Power of ReLU Neural Networks
    - Implicit Regularization in ReLU Networks with the Square Loss
    - Is Local SGD Better than Minibatch SGD?
    - Gradient Methods Never Overfit On Separable Data
    - On the Power and Limitations of Random Features for Understanding Neural Networks 

Dan Alistarh, IST Austria & Neural Magic distributed optimization, federated learning, model compression, efficient ML
- Inducing and Exploiting Activation Sparsity for Fast Inference in Deep Neural Networks: 十分相似的：无理论；促进稀疏性的算法：右移的 ReLU 稀疏算法（适用于 CNN）；额外包含利用稀疏性的剪枝算法；提升不大（CNN 上 ~40% -> ~35%）
- 不一定喜欢理论
+ 但做模型压缩剪枝的更理解稀疏性的作用
- 之前没有发现这篇工作，再引用的话也比较浅，也没法将其加入 baseline 进行对比


*Tong Zhang*


Reviewers:



Srinadh Bhojanapalli, Google Research, optimization, deep learning, transformers, non-convex optimization
+ 我们直接引用了他们的至少两篇文章：
    + Large Models are Parsimonious Learners: Activation Sparsity in Trained Transformers: 就是我们论文依赖的实验工作
    + On the Adversarial Robustness of Mixture of Experts: 启发了我们借助对抗鲁棒性讨论稀疏性，在 related works 中列为了"主要启发"
- 我们的实验配置与他们不同，比如自然稀疏性不如他们的
- 我们细数了他们的解释中层数浅、步数少的缺憾

Xiaotong Yuan, sparse learning, optimization, meta-learning, non-convex optimization, learning theory, distributed optimization

Quanquan Gu, Associate Professor, UCLA computer science, convex and nonconvex optimization, theory of deep learning, high-dimensional statistics
+ Implicit Bias of Gradient Descent for Two-layer ReLU and Leaky ReLU Networks: 隐式归纳偏置及其蕴含的现象：含理论证明，SGD+ReLU 下（两层）神经网络（权重？）的低秩性
+ Why Does Sharpness-Aware Minimization Generalize Better Than SGD? 
+ 归一化的作用：收敛速率，含理论证明
    + The Implicit Bias of Batch Normalization in Linear Models and Two-layer Linear Convolutional Neural Networks：
    + Optimization Theory for ReLU Neural Networks Trained with Normalization Layers
+ Towards Understanding the Mixture-of-Experts Layer in Deep Learning：实验性较强地解释 MoE
+ Towards Understanding the Spectral Bias of Deep Learning：含理论证明，但使用神经正切核


Pratik Chaudhari, University of Pennsylvania, deep learning, optimization
+ 之前和 Stefano Soatto 做信息瓶颈，基于 SGD 的隐式归纳偏置

==> pic/results/dumps/T5/comparison/acc.txt <==
[['./dumps/T5/vanilla/eval_metrics.csv', 5.20179500579834], ['./dumps/T5/vanilla/eval_metrics.csv', 5.20179500579834]]


==> pic/results/dumps/T5/comparison/costs.txt <==
[['dumps/T5/vanilla/pre_activation/activation_concentration_test.csv', 0.29898649007081984], ['dumps/T5/sparsified/pre_activation/activation_concentration_test.csv', 0.17986310672080308]]


==> pic/results/dumps/T5/comparison/test_acc.txt <==
[['./dumps/T5/vanilla/eval_metrics.csv', 5.20179500579834], ['./dumps/T5/sparsified/eval_metrics.csv', 5.051454393487227]]


==> pic/results/dumps/T5/comparison/test_costs.txt <==
[['dumps/T5/vanilla/pre_activation/activation_concentration_test.csv', 0.29898649007081984], ['dumps/T5/sparsified/pre_activation/activation_concentration_test.csv', 0.17986310672080308]]


==> pic/results/dumps/T5/comparison/train_acc.txt <==
[['./dumps/T5/vanilla/eval_metrics.csv', 5.20179500579834], ['./dumps/T5/sparsified/eval_metrics.csv', 5.051454393487227]]


==> pic/results/dumps/T5/comparison/train_costs.txt <==
[['dumps/T5/vanilla/pre_activation/activation_concentration_train.csv', 0.30199502332756917], ['dumps/T5/sparsified/pre_activation/activation_concentration_train.csv', 0.1532497377942006]]


==> pic/results/dumps/T5/finetuning/comparison/test_acc.txt <==
[['./dumps/T5/finetuning/vanilla/eval_metrics.csv', 4.541831731796265], ['./dumps/T5/finetuning/sparsified/eval_metrics.csv', 4.6838507652282715]]


==> pic/results/dumps/T5/finetuning/comparison/test_costs.txt <==
[['dumps/T5/finetuning/vanilla/pre_activation/activation_concentration_test.csv', 0.3036402302483718], ['dumps/T5/finetuning/sparsified/pre_activation/activation_concentration_test.csv', 0.19905415177345276]]


==> pic/results/dumps/T5/from_scratch/comparison/test_acc.txt <==
[['./dumps/T5/from_scratch/vanilla/etc/eval_loss.csv', 5.2017947912216185], ['./dumps/T5/from_scratch/sparsified/etc/eval_loss.csv', 5.051454293100457]]


==> pic/results/dumps/T5/from_scratch/comparison/test_costs.txt <==
[['dumps/T5/from_scratch/vanilla/pre_activation/activation_concentration_test.csv', 0.29789137054855624], ['dumps/T5/from_scratch/sparsified/pre_activation/activation_concentration_test.csv', 0.17980061262323146]]


==> pic/results/dumps/T5/from_scratch/comparison/train_acc.txt <==
[['./dumps/T5/from_scratch/vanilla/etc/train_loss.csv', 5.318586797475815], ['./dumps/T5/from_scratch/sparsified/etc/train_loss.csv', 5.228684532543448]]


==> pic/results/dumps/T5/from_scratch/comparison/train_costs.txt <==
[['dumps/T5/from_scratch/vanilla/pre_activation/activation_concentration_train.csv', 0.30199502332756917], ['dumps/T5/from_scratch/sparsified/pre_activation/activation_concentration_train.csv', 0.1532497377942006]]


==> pic/results/dumps/cifar10/comparison/costs-ablation.txt <==
[['dumps/cifar10/rb=0,relu/pseudo_sparsity.csv', 0.12365969159927541], ['dumps/cifar10/rb=1,jrelu2/pseudo_sparsity.csv', 0.10954847523072951], ['dumps/cifar10/rb=1,relu/pseudo_sparsity.csv', 0.12248806615027598], ['dumps/cifar10/rb=0,jrelu2/pseudo_sparsity.csv', 0.10665592329318387]]


==> pic/results/dumps/cifar10/comparison/costs.txt <==
[['dumps/cifar10/rb=0,relu/pseudo_sparsity.csv', 0.12365969159927541], ['dumps/cifar10/rb=0,jrelu2/pseudo_sparsity.csv', 0.10665592329318387]]


==> pic/results/dumps/finetuning/comparison/costs.txt <==
[['dumps/finetuning/vanilla/activation_concentration_(test).csv', 0.08095906918699092], ['dumps/finetuning/sparsified/activation_concentration_(test).csv', 0.07821480198339982]]


==> pic/results/dumps/imagenet1k/comparison/acc.txt <==
[['./dumps/imagenet1k/vanilla/test_acc.csv', 0.6577876941448388], ['./dumps/imagenet1k/vanilla/test_acc.csv', 0.6577876941448388]]


==> pic/results/dumps/imagenet1k/comparison/costs.txt <==
[['dumps/imagenet1k/vanilla/pre_activation/activation_concentration__test_.csv', 0.08670877805186643], ['dumps/imagenet1k/sparsified/pre_activation/activation_concentration__test_.csv', 0.05546729148262077]]


==> pic/results/dumps/imagenet1k/comparison/test_acc.txt <==
[['./dumps/imagenet1k/vanilla/test_acc.csv', 0.6577876941448388], ['./dumps/imagenet1k/sparsified/test_acc.csv', 0.6137785457788656]]


==> pic/results/dumps/imagenet1k/comparison/test_costs.txt <==
[['dumps/imagenet1k/vanilla/pre_activation/activation_concentration__test_.csv', 0.08670877805186643], ['dumps/imagenet1k/sparsified/pre_activation/activation_concentration__test_.csv', 0.05546729148262077]]


==> pic/results/dumps/imagenet1k/comparison/train_acc.txt <==
[['./dumps/imagenet1k/vanilla/acc.csv', 0.5147994791666667], ['./dumps/imagenet1k/sparsified/acc.csv', 0.4730565104166667]]


==> pic/results/dumps/imagenet1k/comparison/train_costs.txt <==
[['dumps/imagenet1k/vanilla/pre_activation/activation_concentration__train_.csv', 0.10426344672838847], ['dumps/imagenet1k/sparsified/pre_activation/activation_concentration__train_.csv', 0.04595748946070671]]


==> pic/results/dumps/imagenet1k/finetuning/comparison/test_acc.txt <==
[['./dumps/imagenet1k/finetuning/vanilla/test_acc.csv', 0.8453700952231884], ['./dumps/imagenet1k/finetuning/sparsified/test_acc.csv', 0.8121200110763311]]


==> pic/results/dumps/imagenet1k/finetuning/comparison/test_costs.txt <==
[['dumps/imagenet1k/finetuning/vanilla/pre_activation/activation_concentration_test.csv', 0.12235405544439952], ['dumps/imagenet1k/finetuning/sparsified/pre_activation/activation_concentration_test.csv', 0.10189646637688081]]


==> pic/results/dumps/imagenet1k/from_scratch/comparison/test_acc.txt <==
[['./dumps/imagenet1k/from_scratch/vanilla/test_acc.csv', 0.6577876941448388], ['./dumps/imagenet1k/from_scratch/sparsified/test_acc.csv', 0.6137785457788656]]


==> pic/results/dumps/imagenet1k/from_scratch/comparison/test_costs.txt <==
[['dumps/imagenet1k/from_scratch/vanilla/pre_activation/activation_concentration__test_.csv', 0.08670877805186643], ['dumps/imagenet1k/from_scratch/sparsified/pre_activation/activation_concentration__test_.csv', 0.05546729148262077]]


==> pic/results/dumps/imagenet1k/from_scratch/comparison/train_acc.txt <==
[['./dumps/imagenet1k/from_scratch/vanilla/acc.csv', 0.5147994791666667], ['./dumps/imagenet1k/from_scratch/sparsified/acc.csv', 0.4730565104166667]]


==> pic/results/dumps/imagenet1k/from_scratch/comparison/train_costs.txt <==
[['dumps/imagenet1k/from_scratch/vanilla/pre_activation/activation_concentration__train_.csv', 0.10426344672838847], ['dumps/imagenet1k/from_scratch/sparsified/pre_activation/activation_concentration__train_.csv', 0.04595748946070671]]


==> pic/results/dumps/layernorm.txt <==
[['dumps/imagenet1k/from_scratch/sparsified/etc/_obs_restricted_LayerNorm_scaling_factors.csv', 1.0000453770319622], ['dumps/T5/from_scratch/sparsified/etc/_obs_restricted_LayerNorm_scaling_factors.csv', 1.7487353322971757]]

